An Experiment on the Simulation of Deterministic Turing Machines by Large Language Models

Recent studies have shown that the use of chain-of-thought (CoT) under suitable assumptions enables large language models (LLMs) and transformers in general to achieve Turing completeness. In this paper, we put this claim to the test. We evaluate empirically the feasibility of using state-of-art LLMs with zero-shot CoT prompting to simulate arbitrary deterministic Turing machines. We tested four flagship models (DeepSeek V4 Pro, Gemini 2.5 Pro, GPT 5.4 and 5.2) over 116 randomly generated Turing machines with varying configurations. As expected, accuracy drops as the number of transitions of the simulated machine grows, but some models/modes of operation perform notably better than others, which corroborates the results of a related benchmark.

==> figs/Q04-S02-W64-C32-aa60516ac1a338df0cdd16f883d0c59491ce44a8afe643fc5e20dc39279a27ef.txt <==
# transition table
Q0S0Q0S1LQ0S1Q0_LQ0_Q11S0RQ1S0Q0S0RQ1S1Q0S0RQ1_Q1S0LQ10S0Q11S0LQ10S1Q10S1LQ10_Q1S0RQ11S0Q11_LQ11S1Q11S1LQ11_Q0S0L

# halting state
Q0

# initial work tape
_S0S0S1S1S0S0S0S0S1S0S1S0S0S0S1S1S0S0S1S1S1S0S1S1S1S1S0S1S1S1Q11S0S1S0S1S1S0S1S0S1S0S0S1S0S1S1S1S0S1S0S0S1S0S0S0S1S1S0S0S0S0S1S0S0S0_


==> figs/ai.txt <==
@\bfseries Step 1@ - Determine State: In the Work tape @\textasciigrave\_@Q0S1S1S0S0S1S1S0S0@\_\textasciigrave@, the substring of the form `Qx` is `Q0`. Copy `Q0` to the State tape.

@\bfseries Step 2@ - Determine Symbol: The symbol immediately to the right of `Q0` in the Work tape is `S1`. Copy `S1` to the Symbol tape.

@\bfseries Step 3@ - Determine LeftSymbol: Immediately to the left of `Q0` in the Work tape there is a blank @\textasciigrave\_\textasciigrave@. Copy @\textasciigrave\_\textasciigrave@ to the LeftSymbol tape.

@\bfseries Step 4@ - Determine NextState, NextSymbol, and NextMove: Search the Machine tape @\textasciigrave\!\itshape Q0S0Q0S1R Q0S1Q0S0R Q0\_Q1\_R\textasciigrave@ for a rule matching:
- State = `Q0`
- Symbol = `S1`

The matching rule is `Q0S1Q0S0R`. So copy:
- `Q0` to the NextState tape
- `S0` to the NextSymbol tape
- `R` to the NextMove tape
@\bfseries Step 5@ - Determine Subst1: We have:
- State = `Q0`
- Symbol = `S1`
- LeftSymbol = @\textasciigrave\_\textasciigrave@
- NextMove = `R`
Since `NextMove = R`, write `Q0S1` into the Subst1 tape.

@\bfseries Step 6@ - Determine Subst2: We have:
- NextState = `Q0`
- NextSymbol = `S0`
- NextMove = `R`
Since `NextMove = R`, write `S0Q0` into the Subst2 tape.

@\bfseries Step 7@ - Perform the substitution: Replace `Q0S1` by `S0Q0` in the Work tape.

Work tape before substitution: @\textasciigrave\!\itshape\_Q0S1S1S0S0S1S1S0S0\_\!\textasciigrave@
Work tape after substitution: @\textasciigrave\!\itshape\_S0Q0S1S0S0S1S1S0S0\_\!\textasciigrave@

@\bfseries\color{purple}\textless work\textgreater\_S0Q0S1S0S0S1S1S0S0\_\textless/work\textgreater@

Waiting for your command: `continue` or `stop`.



==> figs/human.txt <==
Consider the initial configuration in which the Machine and Work tapes contain the following:

* Machine: Q0S0Q0S1R Q0S1Q0S0R Q0@\_@Q1@\_@R
* Work: @\_@Q0S1S1S0S0S1S1S0S0@\_@

Execute one transition of the simulated Turing machine (steps 1 to 7), display the contents of the Work tape after the transition, and wait for my command.


==> figs/invert.txt <==
# transition table
Q0S0 Q0S1R
Q0S1 Q0S0R
Q0_  Q1_R

# halting state
Q1

# initial work tape
_Q0S1S1S0S0S1S1S0S0_


==> figs/system.txt <==
Let's simulate a single transition of a deterministic Turing machine encoded in an alphabet with the symbols `Q`, `S`, `0`, `1`, `L`, `R`, and @\textasciigrave\_\textasciigrave@.

Certain strings of these symbols are interpreted as follows:
* `Qx`, `Qy` represent states of the simulated machine, where `x`, `y` are sequences of `0`s and `1`s;
* `Su`, `Sv`, `Sw` represent symbols of the simulated machine, where `u`, `v`, `w` are sequences of `0`s and `1`s;
* `R` indicates a movement to the right;
* `L` indicates a movement to the left;
* @\textasciigrave\_\textasciigrave@ represents the blank symbol - sometimes `Su`, `Sv`, `Sw` will be assumed to possibly denote blanks.

To execute a single transition of the simulated Turing machine, the following tapes are used: Machine, Work, State, Symbol, LeftSymbol, NextState, NextSymbol, NextMove, Subst1, Subst2

At all times, there must be blanks delimiting the written region of any of the tapes. That is, if a blank in one of the extremities of a tape is replaced by a non-blank symbol, then a new blank must be added beside the newly written symbol: to its left if the symbol is on the left extremity of the tape or to its right if the symbol is on the right extremity of the tape.

Initially, only the tapes Machine and Work contain symbols. The other tapes are assumed to be initially empty.

Follow strictly the instructions below without inferring any additional steps.

* @\bfseries Step 1@ - Determine State: Find in the Work tape a substring of the form `Qx` and copy it to the State tape.

* @\bfseries Step 2@ - Determine Symbol: Let `Sv` be the symbol or blank immediately to the right of `Qx` in the Work tape. Copy `Sv` to the Symbol tape.
* @\bfseries Step 3@ - Determine LeftSymbol: Let `Su` be the symbol or blank immediately to the left of `Qx` in the Work tape. Copy `Su` to the LeftSymbol tape.

* @\bfseries Step 4@ - Determine NextState, NextSymbol, and NextMove: The Machine tape is read-only and contains a finite sequence of strings of the form `QxSvQySwM` where `Qx` and `Qy` stand for states, `Sv` and `Sw` stand for symbols of the simulated machine or blanks, and `M` is either `L` or `R`. Search in the Machine tape for a substring of the form `QxSvQySwM` where `State = Qx` and `Symbol = Sv`, that is, such that `Qx` and `Sv` coincide with the contents of the tapes State and Symbol, respectively. Then copy `Qy` to the NextState tape, `Sw` to the NextSymbol tape, and `M` to the NextMove tape. Note that `Sv` and `Sw` might be blank.

* @\bfseries Step 5@ - Determine Subst1: Let `State = Qx`, `Symbol = Sv`, and `LeftSymbol = Su`. If `NextMove = R`, write `QxSv` into the Subst1 tape. Otherwise, if `NextMove = L`, write `SuQxSv` into the Subst1 tape.

* @\bfseries Step 6@ - Determine Subst2: Let `NextState = Qy` and `NextSymbol = Sw`. If `NextMove = R`, write `SwQy` into `Subst2`. Otherwise, if `NextMove = L` and `LeftSymbol = Su`, write `QySuSw` into the Subst2 tape.

* @\bfseries Step 7@ - Perform the substitution: Replace the contents of Subst1 by the contents of Subst2 in the Work tape.

You must execute each transition of the simulated Turing machine interactively. You shall be provided with the contents of the Machine tape and the initial contents of the Work tape. You shall then execute the above steps 1 to 7 in order, explaining what is being done during each step. After performing the substitution (step 7), you must stop and display the full contents of the Work tape on a new line surrounded by the tags @\textless@work@\textgreater@ and @\textless@/work@\textgreater@. You shall then wait for my command.  Either `continue`, to execute another transition, or `stop`, to end the execution.

